Molecular Cross Sections for High Resolution Spectroscopy of Super Earths, Warm Neptunes and Hot Jupiters

High resolution spectroscopy (HRS) has been used to detect a number of species in the atmospheres of hot Jupiters. Key to such detections is accurately and precisely modelled spectra for cross-correlation against the R$\gtrsim$20,000 observations. There is a need for the latest generation of opacities which form the basis for high signal-to-noise detections using such spectra. In this study we present and make publicly available cross sections for six molecular species, H$_2$O, CO, HCN, CH$_4$, NH$_3$ and CO$_2$ using the latest line lists most suitable for low- and high-resolution spectroscopy. We focus on the infrared (0.95-5~$\mu$m) and between 500-1500~K where these species have strong spectral signatures. We generate these cross sections on a grid of pressures and temperatures typical for the photospheres of super Earth, warm Neptunes and hot Jupiters using the latest H$_2$ and He pressure broadening. We highlight the most prominent infrared spectral features by modelling three representative exoplanets, GJ~1214~b, GJ~3470~b and HD~189733~b, which encompass a wide range in temperature, mass and radii. In addition, we verify the line lists for H$_2$O, CO and HCN with previous high resolution observations of hot Jupiters. However, we are unable to detect CH$_4$ with our new cross sections from HRS observations of HD~102195~b. These high accuracy opacities are critical for atmospheric detections with HRS and will be continually updated as new data becomes available.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
